Better Paracoherent Answer Sets with Less Resources

Answer Set Programming (ASP) is a well-established formalism for logic programming. Problem solving in ASP requires to write an ASP program whose answers sets correspond to solutions. Albeit the non-existence of answer sets for some ASP programs can be considered as a modeling feature, it turns out to be a weakness in many other cases, and especially for query answering. Paracoherent answer set semantics extend the classical semantics of ASP to draw meaningful conclusions also from incoherent programs, with the result of increasing the range of applications of ASP. State of the art implementations of paracoherent ASP adopt the semi-equilibrium semantics, but cannot be lifted straightforwardly to compute efficiently the (better) split semi-equilibrium semantics that discards undesirable semi-equilibrium models. In this paper an efficient evaluation technique for computing a split semi-equilibrium model is presented. An experiment on hard benchmarks shows that better paracoherent answer sets can be computed consuming less computational resources than existing methods. Under consideration for acceptance in TPLP.

==> cactus.csv <==
#;waspweaksplit;waspgcm;waspgcs;waspweak
1;0.63;0.11;0;0.04
2;12.1;2.68;0.7;1.37
3;15.11;4.04;0.78;2.97
4;15.17;32.23;1.61;7.97
5;17.08;161.9;5.25;45.56
6;18.02;432.49;24;47.06
7;19.16;573.16;55.74;48.35
8;19.66;735.95;69.4;50.88
9;20.08;774.44;689.4;52.47
10;20.8;875.68;869.85;60.33
11;21.72;930.02;871.46;60.41
12;22.39;980.4;873.57;62.05
13;23.01;1174.98;875.81;62.06
14;25.2;;949.32;68.66
15;25.76;;990.76;73.37
16;25.84;;1143.93;74.98
17;25.91;;;75.75
18;29.74;;;81.64
19;30.6;;;86.13
20;30.83;;;87.2
21;31.56;;;90.61
22;31.7;;;95.13
23;32.92;;;98.38
24;33.88;;;99
25;34.53;;;107.15
26;36.44;;;126.38
27;36.49;;;126.71
28;37.84;;;127.94
29;38.01;;;131.58
30;39.79;;;132.71
31;40.75;;;136.12
32;40.86;;;137.13
33;44.51;;;145.75
34;49.98;;;147.35
35;50.15;;;148.77
36;50.16;;;148.83
37;50.29;;;161.05
38;53.44;;;164.41
39;55.83;;;165.14
40;58.59;;;178.52
41;62.19;;;192.91
42;65.33;;;213.86
43;67.78;;;227.33
44;67.78;;;247.54
45;69.96;;;249.22
46;70.13;;;281.03
47;74.48;;;288.55
48;76.01;;;291.53
49;84.56;;;304.39
50;85.71;;;308.27
51;89.05;;;315.27
52;89.2;;;323.37
53;91.31;;;340.2
54;91.44;;;347.37
55;93.66;;;357.06
56;102.56;;;360.09
57;111.83;;;361.81
58;113.4;;;367.11
59;121.16;;;416.78
60;125.89;;;431.61
61;130.1;;;465.39
62;135.71;;;546.73
63;140.23;;;564.68
64;142.72;;;617.23
65;145.16;;;675.88
66;154.4;;;
67;156.5;;;
68;158.82;;;
69;162.95;;;
70;166.74;;;
71;168.7;;;
72;170.31;;;
73;174.39;;;
74;183.5;;;
75;186.57;;;
76;188.07;;;
77;191.03;;;
78;192.44;;;
79;194.64;;;
80;196.25;;;
81;198.44;;;
82;207.02;;;
83;213.15;;;
84;227.27;;;
85;231.84;;;
86;256.36;;;
87;265.46;;;
88;289.45;;;
89;294.52;;;
90;308.14;;;
91;321.79;;;
92;347.16;;;
93;353.42;;;
94;384.98;;;
95;450.69;;;
96;520.19;;;
97;548.96;;;
98;601.84;;;
99;693.85;;;
100;794.17;;;
101;799.1;;;
102;1086.17;;;
103;1151.65;;;
104;1160.18;;;

==> scatter-mem.csv <==
#;wasp-weak-split;waspgcm;waspgcs;waspweak
1;728.7;832.3;779.1;699.7
2;880.5;841.1;961.9;849.5
3;627.9;703.8;523.3;757.8
4;855.2;895.2;841.7;822
5;848.2;872.7;878.3;810.3
6;860.1;909.3;880.7;818.4
7;979.1;984.5;935.3;936.7
8;1000;972.1;1023.3;950.5
9;387.4;408;370.4;392.2
10;1154.1;1106.1;1154.6;1091.4
11;393.4;290.7;468.9;393.6
12;1294.6;1247.6;1252.8;1239.1
13;1507.1;1417.5;1417.6;1427.9
14;1469.6;1394.9;1429.6;1398.2
15;1483.4;1402.3;1402.6;1404.4
16;386;454.6;198.1;559.7
17;1675.5;1591.7;1591.6;1585.1
18;494.1;453.4;470;443.9
19;480.5;460.8;430.5;453.8
20;457.4;452.9;431.6;516.5
21;393.9;362.2;196.3;568.6
22;409.4;368.7;581.4;450.8
23;535.4;510.7;628.2;613.6
24;546;664.7;602.4;600.7
25;415;417.8;498.3;389.6
26;487;561.3;596;597.3
27;575.8;1966.6;1899.1;1884.4
28;564.3;1821.5;1877.9;1813.5
29;681.3;2242.9;2271.1;2216.6
30;690.2;2518.7;2360.1;2247.7
31;626.4;2119.5;2169.8;2069.3
32;541.7;1765;1731.6;1720.4
33;522.7;1677.6;1652.3;1649.4
34;804;2698.5;2700.3;2669.1
35;944.1;3363.4;3224.4;3164.9
36;800.9;2653.6;2778.5;2656.8
37;730.3;2711.1;2449.5;2411.6
38;835.9;3129.7;2833.5;2797.3
39;655.6;2236.5;2170.7;2157.1
40;712.2;3071.7;2412.5;2328.8
41;484.2;1551.1;1530.8;1529.4
42;580.8;1881.8;1904.7;1847.9
43;1134.9;3964.8;3562.1;3313.8
44;1288.3;4575.2;4018.4;3821.2
45;1004.2;3321.7;3120;2906.2
46;984.7;3684.5;3431.1;3324.5
47;1130.5;3816.4;3383;3293.3
48;913.6;3284.2;3146.6;3134.8
49;1133.9;4074.5;3598.4;3399.2
50;719;2332.5;2439.6;2326.6
51;810.8;2664.9;2640;2649.4
52;727.4;2565.6;2474.9;2414.6
53;1659.3;6331.9;5499.3;5032.3
54;1554;5162.2;5095.6;4656.1
55;1226;4467.3;3843.7;3608
56;1448.6;5282.2;4399.4;4334.2
57;1542.6;5378.2;4752.6;4639.8
58;1795.3;5978;5691.4;5514.2
59;1500.1;5296.4;4705.6;4527.1
60;880.6;3142.9;3070.1;2913.9
61;1038.8;3689.5;3308;3095.3
62;754.6;2702.8;2591.3;2504.5
63;1065.2;3453.8;3126.3;3103
64;979;3429.8;3337.9;3260.1
65;1526.5;4911.9;4662.4;4584
66;1796.5;6183.1;6309.4;5532.5
67;1983.2;6721.8;6261.9;6206.2
68;1784.4;6144.4;5870;5490.5
69;1803;5844.1;5655.4;5553.9
70;2087.9;6742.1;6601.7;6549.8
71;1891.9;6260.9;6061;5876.3
72;1902.3;6480.1;6068.7;5945.6
73;1071.6;3280.2;3304.8;3140
74;1176.3;3642.4;3570.7;3447.6
75;2273.4;8192;8008.2;7997.7
76;2268.1;7682.3;7500.3;7201.9
77;2460;8192;8192;8192
78;2205.3;7429.9;7165;6979.2
79;2061.7;6765.4;6675.8;6481.9
80;2249.8;7641.6;7216.4;7099.7
81;2330.6;8192;8192;8154.9
82;2815.6;8192;8192;8192
83;2756.4;8192;8192;8192
84;2449;8192;8192;8192
85;2461.8;8192;8192;8192
86;2237.2;8192;7836;7822.4
87;2636.1;8192;8192;8192
88;1756.8;5875.9;5488;5321.9
89;1997.9;6782.6;6270.9;6185.1
90;1828.3;6294.3;6138.8;5582.6
91;575.8;8192;8192;8192
92;575.9;8192;8192;8192
93;575.7;8192;8192;8192
94;576;8192;8192;8192
95;575.6;8192;8192;8192
96;575.3;8192;8192;8192
97;575.7;8192;8192;8192
98;576;8192;8192;8192
99;575.9;8192;8192;8192
100;575.3;8192;8192;8192
101;575.3;8192;8192;8192
102;576.2;8192;8192;8192
103;575.4;8192;8192;8192
104;575.8;8192;8192;8192
105;575.2;8192;8192;8192
106;575.1;8192;8192;8192
107;575.8;8192;8192;8192
108;575.7;8192;8192;8192
109;575.1;8192;8192;8192
110;575.2;8192;8192;8192
111;575.1;8192;8192;8192
112;575.9;8192;8192;8192
113;575.9;8192;8192;8192
114;575.8;8192;8192;8192
115;575.9;8192;8192;8192
116;576;8192;8192;8192
117;2008.3;8192;8192;8192
118;2008.3;8192;8192;8192
119;2008.4;8192;8192;8192
120;2009.4;8192;8192;8192
121;2008;8192;8192;8192
122;2007.9;8192;8192;8192
123;2008.6;8192;8192;8192
124;2008.5;8192;8192;8192
125;2008;8192;8192;8192
126;2009.1;8192;8192;8192
127;2008.4;8192;8192;8192
128;2008.5;8192;8192;8192
129;2009.3;8192;8192;8192
130;2009.2;8192;8192;8192
131;2009.2;8192;8192;8192
132;2009.4;8192;8192;8192
133;2009.1;8192;8192;8192
134;2009.6;8192;8192;8192
135;2009.6;8192;8192;8192
136;2009.6;8192;8192;8192
137;2877.9;8192;8192;8192
138;2877.4;8192;8192;8192
139;2877.7;8192;8192;8192
140;2877.7;8192;8192;8192
141;2877.5;8192;8192;8192
142;2877.5;8192;8192;8192
143;2900.9;8192;8192;8192
144;2877.6;8192;8192;8192
145;2877.8;8192;8192;8192
146;2877.6;8192;8192;8192
147;2877.6;8192;8192;8192
148;2877.8;8192;8192;8192
149;2877.7;8192;8192;8192
150;2877.8;8192;8192;8192
151;2877.6;8192;8192;8192
152;5574.2;8192;8192;8192
153;5574.3;8192;8192;8192
154;5573.8;8192;8192;8192
155;5666.5;8192;8192;8192
156;5573.8;8192;8192;8192
157;5573.9;8192;8192;8192
158;5675.5;8192;8192;8192
159;5573.9;8192;8192;8192
160;5573.5;8192;8192;8192
161;5573.9;8192;8192;8192
162;5573.6;8192;8192;8192
163;5574;8192;8192;8192
164;5573.9;8192;8192;8192
165;5636.2;8192;8192;8192
166;5573.8;8192;8192;8192
167;8192;8192;8192;8192
168;66.4;63.4;35.4;48.3
169;41.9;39.1;34.5;39.1
170;19.7;18.1;0;17.8
171;200.2;210;89.1;192.3
8192;61.9;52.9;53;53.8

==> scatter-time.csv <==
#;wasp-weak-split;waspgcm;waspgcs;waspweak
1;1200;1200;1200;1200
2;1200;1200;1200;127.94
3;1200;1200;24;1200
4;1200;1200;1200;131.58
5;1200;1200;1200;1200
6;1200;1200;1200;1200
7;1200;1200;1200;1200
8;1200;1200;1200;1200
9;1200;1200;1200;1200
10;1200;1200;1200;1200
11;1200;1200;1200;1200
12;1200;1200;1200;1200
13;1200;1200;1200;1200
14;1200;1200;1200;1200
15;1200;1200;1200;1200
16;1200;1200;69.4;1200
17;1200;1200;1200;1200
18;1200;1200;1200;1200
19;1200;1200;1200;1200
20;1200;1200;1200;1200
21;1200;1200;55.74;1200
22;1200;1200;1200;1200
23;1200;1200;1200;1200
24;1200;1200;1200;1200
25;1200;1200;1200;1200
26;1200;1200;1200;1200
27;25.91;980.4;949.32;52.47
28;20.08;774.44;869.85;50.88
29;22.39;1200;1200;62.05
30;25.76;1200;1200;68.66
31;30.6;735.95;871.46;62.06
32;21.72;930.02;875.81;47.06
33;19.16;1200;1200;48.35
34;34.53;875.68;873.57;95.13
35;49.98;1200;1200;136.12
36;31.7;1174.98;1143.93;98.38
37;39.79;1200;1200;81.64
38;38.01;1200;1200;99
39;25.84;1200;990.76;60.41
40;25.2;1200;1200;75.75
41;18.02;573.16;689.4;45.56
42;31.56;432.49;1200;60.33
43;89.05;1200;1200;147.35
44;91.44;1200;1200;192.91
45;50.15;1200;1200;148.83
46;91.31;1200;1200;126.71
47;74.48;1200;1200;145.75
48;50.16;1200;1200;132.71
49;67.78;1200;1200;164.41
50;37.84;1200;1200;73.37
51;30.83;1200;1200;90.61
52;32.92;1200;1200;87.2
53;130.1;1200;1200;288.55
54;84.56;1200;1200;291.53
55;69.96;1200;1200;178.52
56;93.66;1200;1200;213.86
57;85.71;1200;1200;247.54
58;194.64;1200;1200;340.2
59;111.83;1200;1200;227.33
60;29.74;1200;1200;107.15
61;70.13;1200;1200;165.14
62;36.49;1200;1200;86.13
63;67.78;1200;1200;126.38
64;50.29;1200;1200;148.77
65;89.2;1200;1200;249.22
66;183.5;1200;1200;281.03
67;125.89;1200;1200;347.37
68;113.4;1200;1200;323.37
69;121.16;1200;1200;357.06
70;135.71;1200;1200;361.81
71;102.56;1200;1200;360.09
72;140.23;1200;1200;315.27
73;58.59;1200;1200;137.13
74;65.33;1200;1200;161.05
75;158.82;1200;1200;564.68
76;170.31;1200;1200;465.39
77;321.79;1200;1200;1200
78;192.44;1200;1200;416.78
79;142.72;1200;1200;546.73
80;231.84;1200;1200;431.61
81;168.7;1200;1200;675.88
82;265.46;1200;1200;1200
83;213.15;1200;1200;1200
84;191.03;1200;1200;1200
85;256.36;1200;1200;1200
86;347.16;1200;1200;617.23
87;353.42;1200;1200;1200
88;145.16;1200;1200;308.27
89;174.39;1200;1200;367.11
90;166.74;1200;1200;304.39
91;17.08;1200;1200;1200
92;799.1;1200;1200;1200
93;1200;1200;1200;1200
94;62.19;1200;1200;1200
95;1200;1200;1200;1200
96;188.07;1200;1200;1200
97;162.95;1200;1200;1200
98;40.86;1200;1200;1200
99;1200;1200;1200;1200
100;384.98;1200;1200;1200
101;156.5;1200;1200;1200
102;15.17;1200;1200;1200
103;794.17;1200;1200;1200
104;20.8;1200;1200;1200
105;186.57;1200;1200;1200
106;55.83;1200;1200;1200
107;294.52;1200;1200;1200
108;19.66;1200;1200;1200
109;154.4;1200;1200;1200
110;40.75;1200;1200;1200
111;36.44;1200;1200;1200
112;15.11;1200;1200;1200
113;23.01;1200;1200;1200
114;1200;1200;1200;1200
115;76.01;1200;1200;1200
116;1200;1200;1200;1200
117;1200;1200;1200;1200
118;1200;1200;1200;1200
119;1200;1200;1200;1200
120;450.69;1200;1200;1200
121;1200;1200;1200;1200
122;1200;1200;1200;1200
123;1200;1200;1200;1200
124;1200;1200;1200;1200
125;1200;1200;1200;1200
126;289.45;1200;1200;1200
127;1200;1200;1200;1200
128;1200;1200;1200;1200
129;601.84;1200;1200;1200
130;308.14;1200;1200;1200
131;53.44;1200;1200;1200
132;207.02;1200;1200;1200
133;1086.17;1200;1200;1200
134;548.96;1200;1200;1200
135;227.27;1200;1200;1200
136;198.44;1200;1200;1200
137;1200;1200;1200;1200
138;1151.65;1200;1200;1200
139;1200;1200;1200;1200
140;1200;1200;1200;1200
141;693.85;1200;1200;1200
142;1200;1200;1200;1200
143;1200;1200;1200;1200
144;1200;1200;1200;1200
145;1200;1200;1200;1200
146;1160.18;1200;1200;1200
147;1200;1200;1200;1200
148;1200;1200;1200;1200
149;520.19;1200;1200;1200
150;1200;1200;1200;1200
151;1200;1200;1200;1200
152;1200;1200;1200;1200
153;1200;1200;1200;1200
154;1200;1200;1200;1200
155;1200;1200;1200;1200
156;1200;1200;1200;1200
157;1200;1200;1200;1200
158;1200;1200;1200;1200
159;1200;1200;1200;1200
160;1200;1200;1200;1200
161;1200;1200;1200;1200
162;1200;1200;1200;1200
163;1200;1200;1200;1200
164;1200;1200;1200;1200
165;1200;1200;1200;1200
166;1200;1200;1200;1200
167;1200;1200;1200;1200
168;44.51;32.23;0.7;7.97
169;12.1;4.04;0.78;2.97
170;0.63;0.11;0;0.04
171;196.25;161.9;5.25;74.98
1200;33.88;2.68;1.61;1.37
